A possible jet precession in the periodic quasar B0605-085

The quasar B0605-085 (OH 010) shows a hint for probable periodical variability in the radio total flux-density light curves. We study the possible periodicity of B0605-085 in the total flux-density, spectra and opacity changes in order to compare it with jet kinematics on parsec scales. We have analyzed archival total flux-density variability at ten frequencies (408 MHz, 4.8 GHz, 6.7 GHz, 8 GHz, 10.7 GHz, 14.5 GHz, 22 GHz, 37 GHz, 90 GHz, and 230 GHz) together with the archival high-resolution very long baseline interferometry data at 15 GHz from the MOJAVE monitoring campaign. Using the Fourier transform and discrete autocorrelation methods we have searched for periods in the total flux-density light curves. In addition, spectral evolution and changes of the opacity have been analyzed. We found a period in multi-frequency total flux-density light curves of 7.9+-0.5 yrs. Moreover, a quasi-stationary jet component C1 follows a prominent helical path on a similar time scale of 8 years. We have also found that the average instantaneous speeds of the jet components show a clear helical pattern along the jet with a characteristic scale of 3 mas. Taking into account average speeds of jet components, this scale corresponds to a time scale of about 7.7 years. Jet precession can explain the helical path of the quasi-stationary jet component C1 and the periodical modulation of the total flux-density light curves. We have fitted a precession model to the trajectory of the jet component C1, with a viewing angle phi=2.6+-2.2 degrees, aperture angle of the precession cone Omega=23.9+-1.9 degrees and fixed precession period (in the observers frame) P = 7.9 yrs.

==> 00README.XXX.txt <==
nohypertex
